An Enhanced Massive Black Hole Occupation Fraction Predicted in Cluster Dwarf Galaxies

The occupation fraction of massive black holes (MBHs) in dwarf galaxies offers interesting insights into initial black hole seeding mechanisms and their mass assembly history, though disentangling these two effects remains challenging. Using the {\sc Romulus} cosmological simulations we examine the impact of environment on the occupation fraction of MBHs in low mass galaxies. Unlike most modern cosmological simulations, {\sc Romulus} seeds MBHs based on local gas properties, selecting dense ($n>3$ cm$^{-3}$), pristine ($Z<3e-4Z_{\odot}$), and rapidly collapsing regions in the early Universe as sites to host MBHs without assuming anything about MBH occupation as a function of galaxy stellar mass, or halo mass, {\it a priori}. The simulations predict that dwarf galaxies with M$_{\star}<10^9$ M$_{\odot}$ in cluster environments are $\sim2$ times more likely to host a MBH compared to those in the field. The predicted occupation fractions are remarkably consistent with those of nuclear star clusters. Across cluster and field environments, dwarf galaxies with earlier formation times are more likely to host a MBH. While the MBH occupation function is similar between cluster and field environments at high redshift ($z>3$), a difference arises as late-forming dwarfs -- which do not exist in the cluster environment -- begin to dominate in the field and pull the MBH occupation fraction down for low mass galaxies. Additionally, prior to in-fall some cluster dwarfs are similar to progenitors of massive, isolated galaxies, indicating that they might have grown to higher masses had they not been impeded by the cluster environment. While the population of MBHs in dwarf galaxies is already widely understood to be important for understanding MBH formation, this work demonstrates that environmental dependence is important to consider as future observations search for low mass black holes in dwarf galaxies.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
